A splitting-based KPIK method for eddy current optimal control problems in an all-at-once approach

In this paper, we focus on efficient methods to solve discretized linear systems obtained from eddy current optimal control problems in an all-at-once approach. We construct a new low-rank matrix equation method based on a special splitting of the coefficient matrix and the Krylov-plus-inverted-Krylov (KPIK) algorithm. Firstly, we rewrite the resulting discretized linear system in a matrix-equation form. Then using the KPIK algorithm, we can obtain the low-rank approximation solution. The new method is named the splitting-based Krylov-plus-inverted-Krylov (SKPIK) method. The SKPIK method can not only solve the large and sparse discretized systems fast but also overcomes the storage problem. Theoretical results about the existence of the low-rank solutions are given. Numerical experiments are used to illustrate the performance of the new low-rank matrix equation method by compared with some existing classical efficient methods.

==> pictures/notesforpictures.txt <==
SKPIKmethod.cpupic0：m_T=100,n=3136
LRMINRESmethod.cpupic1：m_T=100,n=3136
FMINRESmethod.cpupic2：m_T=100,n=3136

SKPIKmethod.cpupic3：\sigma=10,n=3136
LRMINRESmethod.cpupic5：\sigma=10,n=3136
FMINRESmethod.cpupic6：\sigma=10,n=3136

SKPIKmethod.cpupic7：\sigma=10^{-1},n=12416
SKPIKmethod.cpupic4：\sigma=10,n=12416

